In Memoriam Cornelis de Jager

Cornelis ("Kees") de Jager, co-founder of "Solar Physics", passed away in 2021. He was an exemplary human being, a great scientist, and had large impact on our field. In this tribute we first briefly summarize his life and career and then describe some of his solar activities, from his PhD thesis on the hydrogen lines in 1952 to the book on cycle-climate relations completed in 2020.

==> cdejsp_log.txt <==
Project log "In Memoriam Cornelis de Jager" for Solar Physics
=============================================================

May 28 2021: Corrie mails that Kees died yesterday.  I had heard the
  last days that he stopped eating.  The last weeks he had been
  watching (mostly listening, bad eyesight) all 57 birthday video
  tributes with Jan.  So it goes.  Still a shock.  His making me write
  a chapter in his book last year was a familiar pleasant experience.
  Sharp and positive as ever in our many mails then.  Our last contact
  was in December when I phoned him in hospital after Corrie had sent
  the climate book.  I now expect an invitation from Solar Physics and
  I owe him my best effort.  It better be good.

May 29 2021: Indeed SP edichief John "pings" me re an obituary for
  Solar Physics after consulting Engvold.  I am completing a SolarNews
  item (but submission for June 1 is already closed, long weekend US)
  and promise a long contentful In Memoriam, suggesting Oddbjorn and
  Peter Hoyng as coauthors.  Answer: consider yourself invited.

June 14 2021: Oddbjorn will write sections on Solar Physics and JOSO.
  Peter Hoyng cannot contribute alas.  Ad Nieuwenhuizen (SRON) joins
  for the climate section.

June 15 2021: John is happy with my SolarNews obituary and promises
  help handling Springer submission (it gave me endless trouble for
  2019SoPh..294..165R).  Suggests Frank van Beek on flares; I ask him
  but he declines.
  
June 29 2021: Ad proposes a final section on the termination of
  Utrecht astronomy - I had indeed started on such.

July 5 2021: the draft is fairly complete except the climate section.
  I open the writing Dropbox shared with Oddbjorn and Ad now also to
  John for editorial expediency = to speed up the publication process
  by letting him suggest all commas he usually desires ("Tom, Dick,
  and Harry" American) even before submission.  I aim at publication
  before the September ESPM.  John reacts that he likes it much.

July 6 2021: Oddbjorn is very happy with the draft, especially the
  farewell section.  High praise.  Daniel Mueller saw the manuscript
  (in discussion how Estec came about: Kees had proposed a site near
  Amersfoort, Henk van de Hulst wanted it near Leiden and won so I
  leave this out here), loves the footnotes, suggests to end with a
  positive sentence.  I had just put in the hundred rounds from the
  family's card.

July 13 2021: John writes that he quits waiting for comments from his
  co-editors on the July 5 draft and returns a red-painted pdf of it.
  Indeed many commas (many ugly Americans) but he also scratches
  footnotes that should be there and much worse: he slashes whole
  paragraphs of the astronomy termination (section "Utrecht
  farewell").

  [This develops into debate that worsens into serious long-dragging
  conflict <too> much on my mind.]

July 15 2021: I complete the draft including most suggested changes
  except the slashings and "submit" this version to John per Dropbox.
  He insists on his slashings.  I request an author vote: Oddbjorn and
  Ad write arguments why the farewell should stay including Fig. 2 and
  the quote of Kees' emotional speech (shifted from the main text to
  the caption).  So do I.

July 20 2021: I submit my version to Solar Physics, trying this myself
  to force action and SP attention beyond John.  I even succeed.  Now
  we should get second opinions from referees on this conflict.

July 26 2021: John writes that he has referees waiting but first wants
  a revision in which I take out the entire farewell "Accusing the
  university of a felony is simply not going to fly". [sic]
  My answer: no way; we await referee opinions on this issue.

July 27 2021: I consult Corrie.  Answer: "A few weeks before his death
  Kees and I had a conversation about his life on Sonnenborgh.  The
  conversation then turned to the unexpected closure of the Utrecht
  astronomy department in 2011.  With tears in his eyes he said: "I
  saw a beautiful daughter grow up and then I had to bury her."  He
  added that apart from Doetie's dying this was the most dramatic
  event of his life.".  She then added explicit permission to send
  this to Springer.  I do.  She wasn't at the farewell ceremony so it
  may well be that this is the first time she heard Kees say this.
  Anyhow, the farewell and the ending of Dutch solar physics is not
  something that can be skipped in a Kees obituary.  His utterly
  public statement is a multi-witnessed fact.

July 29 2021: John: "This is a very nice article about Kees the man
  and Kees the scientist, which I very much would like to help see in
  "print", but that just won't happen with the polemical content."
  [sic]
  
July 31 2021: My answer: "You made abundantly clear that your opinion
  clashes with ours.  We await independent referee opinions."

Aug 20 2021: Three weeks gone.  John finally reacts on my asking what
  the referee status is.  He did nothing; no referees, he first wants
  the farewell out.  Fig. 2 too.  I suspect that he is dragging in the
  hope that we withdraw which he indeed suggests repeatedly.  But Kees
  must have an in memoriam in SP and it better be from me and it
  better be good.

Aug 21 2021: I am fed up and give up and give John carte blanche to
  slash as he wants, and cc his SP boss Frank to ensure action.  I
  also want John as coauthor since his contributions (contrabutions)
  exceed those of Oddbjorn and Ad and also that he becomes
  corresponding author to handle all the rest so that I am all done
  with it.

Aug 24 2021: John finally does consult his co-editors so I inform them
  also of this conflict, our position, the carte blanche offer, and
  our request for independent second opinions = referees.

Aug 27 2021: No reaction from editors.  Boss Frank applauds the carte
  blanche but states that I must stay corresponding author and will
  have to sign the License to Publish (no longer Copyright Transfer
  Agreement of which my webform signing was disfunctional for
  2019SoPh..294..165R).  He adds that this publication cannot be
  completed before the september ESPM.  And judges that the astronomy
  closure can factually stay.  John resubmits formally (without
  telling us but I get the SOLA upload confirmation and from it the
  pdf).  He slashed less than he had required - I think the carte
  blanche helped psychologically.  He introduces errors as that SRON
  moved to Amsterdam which I signal.

Sep 30 2021: referee reports, finally.  Look like we only get
  excerpts.  I suspect that they got the second submission above after
  John's slashing and were not informed about that nor about the
  conflict.  So we never got second opinions on the conflict
  notwithstanding repeatedly requesting these.  Both reports are
  highly positive.  Referee 1: "Kudos to the authors [] Well done,
  well written, and interesting!".  Astutely asks whether the Magritte
  on Kees' laptop in Fig. 2 is due to Kees?  Referee 2 remarks that
  SRON did not move to Amsterdam; this confirms that they got the
  second submission containing this error.  I suggest that John
  handles the minor rewrite since he has the source files, I don't
  (and go down the Danube without laptop).  Hence another carte
  blanche.  I confirm that oncemore per phone on the Danube.

Oct 20 2021: after another long silence (NB after writing "time is of
  the essence") John asks for the current source files.  I have only
  those of my own first submission (still in the Dropbox that he has
  access to) since he did the second submission.  Weird.  He answers
  to Ad who hopes for completion within the year of Kees' death: "too
  busy with other mss".

Oct 22 2021: back from Danube.  I ask Frans and Felix re Magritte: it
  was indeed Frans' laptop.  Frans turned an eclipse movie into an
  eclipse of the UU "Sol" logo that Kees played in his speech - I
  don't remember that but was emotional myself.  Pass on to John who
  refuses a footnote, of course.  At least Fig. 2 is still in.

Dec 17 2021: as a reminder that we are still waiting I cc John in
  emails to Springer about my email address after SP edichief Lidia
  doubled it in other SP referee interaction so that I got all SOLA
  mails twice.  I asked for the academic uu.nl but the SP
  administrator instead took the personal gmail.com.  Not my
  preference but it may help in contract signing.

Dec 27 2021: finally new upload by John = 3rd submission.

Dec 29 2021: acceptance by John.  Half a year late.

Jan 12 2022: finally I am automatically ("no-answer") asked to do the
  webform contract signing.  Its handling is now clear and easy; no
  longer problems with my affiliation - perhaps thanks to the email
  address shift; before the interface insisted from uu.nl that UU
  would pay open access.  I get the resulting
  PublicationAgreement.pdf.  It shocks: arXiving near-accepted as I
  did with 2019SoPh..294..165R is strictly forbidden, ONLY the raw
  first submission may be archived.  Even though pre-acceptance you
  haven't signed anything yet.  Yak, ugly policy.  A&A and ApJ always
  permitted (welcomed) arXiving the accepted version immediately when
  they were not yet open-access as now.  Archiving non-accepted
  pre-peer-review is against my principle and an affront to the
  referees but at Springer I must - but in this case it is actually
  desirable because it puts our non-slashed version on record and the
  referees did not contribute significant changes.  The DOI access
  must also be specified so posting has to wait on that.

Jan 13-15 2022: "galley proofs" from vmtex (Lithuania, earlier vtex)
  handling SP production (what is a galley?).  Corrections on theirs
  from me and then from John, some of his undone by me.  John suggests
  that being an obituary it may be open access but the contract isn't.

Jan 17 2022: presumably vmtex started production.  Their
  proof_procedure_SkyLaTeX.pdf says that on-line publication (DOI)
  takes a week, and "The printed version will follow in a forthcoming
  issue."  I thought SP is not printed anymore?  I guess this is issue
  collection, I wonder why they still have issues.  Out means on ADS.
  Is entering in ADS done per issue?  Then only by February?  

Jan 26 2022: email from Springer that is out as DOI.  That indeed now
  serves the pdf.  But they add: "Please don't share this link with
  others, as the number of downloads is limited."  Temporary only for
  me?  I see the last words are wrong: John put in "near the Leiden
  Observatory" but it isn't.

Jan 27 2022.  Springer emails about their SharedIn (link to read-only
  for me to spread - they also want me to list the DOI on Twitter,
  LinkedIn, Reseachgate, whatever - but say nothing about posting.  So
  the contract applies.  I know the DOI now so it is time to arXive
  the "originally submitted" version with DOI specification as
  stipulated in the contract.  I expect ADS bibcode
  2022SoPh..297...15R but think that Springer will list on ADS only
  after the full January issue is complete. The title differs (another
  John quirk, wrong latin) so ADS may eventually yield two entries but
  I can repair that via the ADS correction button.

  This concludes this drawn-out project.  Sad saga - but the final
  upshot is that Kees does have the tribute in Solar Physics that he
  deserves.  With also the uncensored version on record.


==> springer_stipulations_archive.txt <==
file: springer_stipulations_archive.txt = recap Springer rules arXiving
init: Jan 12 2022  Rob Rutten  Deil
last: Jan 21 2022  Rob Rutten  Deil


On arXiving this Solar Physics publication
==========================================

After 2019SoPh..294..165R I advised to arXive a Solar Physics
manuscript just before acceptance and contract signing.  Indeed I then
had done that - but then I never got nor signed a contract and so
could post freely ("Springer nasturtia" under "Recipes for
publications" at robrutten.nl).

Here I signed a Springer contract producing a stern publication
agreement.  More restrictive than I thought: it permits arXiving ONLY
the initially pre-peer-review "submitted manuscript" (called preprint
but they print nothing) and then requires adding a disclaimer (called
acknowledgement):

   3b. The Author may make the Submitted Manuscript available at any
       time and under any terms (including, but not limited to, under
       a CC BY licence), at the Author’s discretion.  Once the Article
       has been published, the Author will include an acknowledgement
       and provide a link to the Version of Record on the publisher’s
       website: “This preprint has not undergone peer review (when
       applicable) or any post-submission improvements or
       corrections. The Version of Record of this article is published
       in [insert journal title], and is available online at
       https://doi.org/[insert DOI]”

but never-ever the accepted version:

   3c. [...] Under no circumstances may an Accepted Manuscript be
       shared or distributed under a Creative Commons or other form of
       open access licence

and in fact no version whatsoever before contract signing:

    4  references to the “Article” include all versions of the Article
       [...]
       Author warrants and represents that:
       [...]
       the Article has not been previously published or licensed
 
The last stipulation contracting your previous behavior means that
even the submitted version may not be posted before signing (in
conflict with "at any time" in 3b).

These rules are utterly contrary to those of A&A and ApJ who always
permitted accepted-version arXiving immediately before they became
open-acces in 2022.  They also got green-dotted publisher pdf buttons
on ADS after one year.  Springer journals never get such or they don't
work (inhibiting ADS page linking as in my 2021arXiv210302369R where I
endnote this in detail).

Here I followed these strict stipulations to the contractual letter.
My submission posting thus waited half a year on the signing (4) and
then on DOI availability since that must be included (3b).  I then
took the source file of my first submission and undid already-applied
editor-suggested changes (from giving the editor prior access for
expediency).  I added the required disclaimer including the DOI link.

I regard limiting posting to only the pre-peer-review version a brute
insult to referees, brutally ignoring and discarding their unpaid
community service in manuscript improval.  But in this case the
referees did not cause significant change and here I actually do like
to have our version on record, serving the uncensored one.

With this arXiv posting a reader may compare the initial and published
versions and judge whether the half year of dragging (plus 150+
emails) was warranted.

